Connection between steep radio spectral slopes and dust extinction in QSOs: evidence for outflow-driven shocks in dusty QSO

Recent studies have found a striking positive correlation between the amount of dust obscuration and enhanced radio emission in quasi-stellar objects (QSOs). However, what causes this connection remains unclear. In this paper we analyse uGMRT Band-3 (400 MHz) and Band-4 (650 MHz) data of a sample of 38 $1.0 < z < 1.5$ QSOs with existing high-resolution $0.2''$ e-MERLIN 1.4 GHz imaging. In combination with archival radio data, we have constructed sensitive 4-5 band radio SEDs across 0.144-3 GHz to further characterize the radio emission in dusty QSOs. We find that the dusty QSOs (those with E(B-V) $> 0.1$ mag) are more likely to exhibit steep spectral slopes ($\alpha < -0.5$; $S_{\nu} \propto \nu^{\alpha}$) than the non-dusty QSOs (E(B-V) $< 0.1$ mag), with fractions of 46$\pm$12 and 12$\pm$4 per cent, respectively. A higher fraction of the non-dusty QSOs have peaked radio SEDs (48$\pm$9 per cent) compared to the dusty QSOs (23$\pm$8 per cent). We discuss the origin of the radio emission, finding that the majority of the peaked, predominantly non-dusty, QSOs have consistent sizes and luminosities with compact jetted radio galaxies. However, the connection between steepness and dust obscuration implies an outflow-driven shock origin for the enhanced radio more commonly found in dusty QSOs. These results add to the emerging picture whereby dusty QSOs are in an earlier blow-out phase, with shocks that heat and destroy the surrounding dust, eventually revealing a typical non-dusty QSO.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
